Self-Assessment of Evidential Grid Map Fusion for Robust Motion Planning

Conflicting sensor measurements pose a huge problem for the environment representation of an autonomous robot. Therefore, in this paper, we address the self-assessment of an evidential grid map in which data from conflicting LiDAR sensor measurements are fused, followed by methods for robust motion planning under these circumstances. First, conflicting measurements aggregated in Subjective-Logic-based evidential grid maps are classified. Then, a self-assessment framework evaluates these conflicts and estimates their severity for the overall system by calculating a degradation score. This enables the detection of calibration errors and insufficient sensor setups. In contrast to other motion planning approaches, the information gained from the evidential grid maps is further used inside our proposed path-planning algorithm. Here, the impact of conflicting measurements on the current motion plan is evaluated, and a robust and curious path-planning strategy is derived to plan paths under the influence of conflicting data. This ensures that the system integrity is maintained in severely degraded environment representations which can prevent the unnecessary abortion of planning tasks.

==> graphs/data/conflict_scores.csv <==
where,x_pos,y_pos,occ_upper_limit,conflict_upper_limit,yawerror,xoffset,,yaw_score_1,yaw_score_2,yaw_score_3,yaw_score_4,yaw_score_5,,,offset_score_1,offset_score_2,offset_score_3,offset_score_4,offset_score_5
city,285,220,0.2,0.8,0,0.0,,0.0078,0.005849,0.000942,0.000000,0.000000,,,0.0078,0.005849,0.001795,0.000202,0.000000
city,201.1,259,,,1,0.15625,,0.002100,0.014593,0.007344,0.003648,0.017346,,,0.005281,0.009773,0.012738,0.007088,0.010442
city,200,170,,,2,0.3125,,0.015755,0.040906,0.018964,0.012688,0.117831,,,0.011404,0.028843,0.024302,0.024936,0.042212
highway,,,,,3,0.46875,,0.060301,0.075051,0.088716,0.030318,0.221545,,,0.036743,0.029588,0.051018,0.048653,0.064086
highway,,,,,4,0.625,,0.112030,0.110417,0.116071,0.043416,0.246886,,,0.051797,0.055914,0.068247,0.087427,0.104298
,,,,,5,0.78125,,0.149661,0.205635,0.143444,0.086093,0.279047,,,0.088144,0.060717,0.090126,0.124809,0.157473
,,,,,6,0.9375,,0.153802,0.252653,0.168243,0.114546,0.300487,,,0.100724,0.068930,0.128846,0.149174,0.178478
,,,,,7,1.09375,,0.192939,0.275453,0.184380,0.146694,0.326144,,,0.104195,0.080575,0.156608,0.162502,0.195667
,,,,,8,1.25,,0.203485,0.298499,0.208369,0.163015,0.325901,,,0.127022,0.116574,0.167555,0.175451,0.205597
,,,,,9,1.40625,,0.229366,0.316510,0.227530,0.187755,0.359810,,,0.137172,0.120607,0.190922,0.179280,0.244508
,,,,,10,1.5625,,0.261817,0.327702,0.253667,0.206787,0.361260,,,0.160294,0.141215,0.203782,0.184265,0.258331
,,,,,11,1.71875,,0.283135,0.314914,0.268368,0.225921,0.393545,,,0.171811,0.143758,0.179154,0.193798,0.297643
,,,,,12,1.875,,0.305290,0.326793,0.294971,0.242301,0.400720,,,0.191719,0.150019,0.192162,0.208529,0.303070
,,,,,13,2.03125,,0.316477,0.334424,0.316895,0.260372,0.403922,,,0.202156,0.151617,0.200114,0.217647,0.316185
,,,,,14,2.1875,,0.310107,0.335977,0.316810,0.280075,0.419379,,,0.215606,0.155841,0.221312,0.198143,0.287132
,,,,,15,2.34375,,0.344620,0.333484,0.358579,0.293858,0.426426,,,0.228074,0.162807,0.239012,0.162883,0.274782


==> img/categories.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'categories.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{206.49837464bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.07517601)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{categories.pdf}}%
    \put(1.03154354,0.15662282){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}belief\end{tabular}}}}%
    \put(-0.0987922,0.15662459){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}disbelief\end{tabular}}}}%
    \put(0.20419999,0.1639113){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_o$\end{tabular}}}}%
    \put(-0.07708342,0.45829268){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_u$\end{tabular}}}}%
    \put(0.36232566,0.0147798){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_c$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/foundations/fused_opinions.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fused_opinions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{302.58302704bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86330102)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fused_opinions.pdf}}%
    \put(0.02630318,0.10636139){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\omega_{A,X}\bigoplus\omega_{B,X}$\end{tabular}}}}%
    \put(0.34759074,0.22585326){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\omega_{A,X}\bigoplus\omega_{B,X}$\end{tabular}}}}%
    \put(0.54620013,0.14299831){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\omega_{A,X}\bigoplus\omega_{B,X}$\end{tabular}}}}%
    \put(0.48760892,0.00465326){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a_X$\end{tabular}}}}%
    \put(-0.00079308,0.01276805){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}disbelief\end{tabular}}}}%
    \put(0.88158571,0.01276805){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}belief\end{tabular}}}}%
    \put(0.42126948,0.84402692){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}uncertainty\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fused_opinions.pdf}}%
  \end{picture}%
\endgroup%

